AggSS: An Aggregated Self-Supervised Approach for Class-Incremental Learning

This paper investigates the impact of self-supervised learning, specifically image rotations, on various class-incremental learning paradigms. Here, each image with a predefined rotation is considered as a new class for training. At inference, all image rotation predictions are aggregated for the final prediction, a strategy we term Aggregated Self-Supervision (AggSS). We observe a shift in the deep neural network's attention towards intrinsic object features as it learns through AggSS strategy. This learning approach significantly enhances class-incremental learning by promoting robust feature learning. AggSS serves as a plug-and-play module that can be seamlessly incorporated into any class-incremental learning framework, leveraging its powerful feature learning capabilities to enhance performance across various class-incremental learning approaches. Extensive experiments conducted on standard incremental learning datasets CIFAR-100 and ImageNet-Subset demonstrate the significant role of AggSS in improving performance within these paradigms.

==> Figures/correct_ss_wrong_ce/103/log.txt <==
ground truth:cat   predicted ce:frog   predicted ss:cat
ROT0->  predicted ss:cat  rotation:0
ROT90->  predicted ss:cat  rotation:1
ROT180->  predicted ss:cat  rotation:2
ROT270->  predicted ss:cat  rotation:3


==> Figures/correct_ss_wrong_ce/24/log.txt <==
ground truth:dog   predicted ce:deer   predicted ss:dog
ROT0->  predicted ss:dog  rotation:0
ROT90->  predicted ss:dog  rotation:1
ROT180->  predicted ss:dog  rotation:2
ROT270->  predicted ss:dog  rotation:3


==> Figures/correct_ss_wrong_ce/5074/log.txt <==
ground truth:plane   predicted ce:cat   predicted ss:plane
ROT0->  predicted ss:deer  rotation:2
ROT90->  predicted ss:plane  rotation:1
ROT180->  predicted ss:plane  rotation:2
ROT270->  predicted ss:plane  rotation:3


==> Figures/correct_ss_wrong_ce/5856/log.txt <==
ground truth:cat   predicted ce:dog   predicted ss:cat
ROT0->  predicted ss:cat  rotation:0
ROT90->  predicted ss:cat  rotation:1
ROT180->  predicted ss:dog  rotation:2
ROT270->  predicted ss:cat  rotation:3


==> Figures/correct_ss_wrong_ce/7519/log.txt <==
ground truth:bird   predicted ce:ship   predicted ss:bird
ROT0->  predicted ss:bird  rotation:0
ROT90->  predicted ss:bird  rotation:1
ROT180->  predicted ss:bird  rotation:2
ROT270->  predicted ss:bird  rotation:1


==> Figures/correct_ss_wrong_ce/9960/log.txt <==
ground truth:bird   predicted ce:ship   predicted ss:bird
ROT0->  predicted ss:bird  rotation:0
ROT90->  predicted ss:bird  rotation:1
ROT180->  predicted ss:bird  rotation:2
ROT270->  predicted ss:bird  rotation:1

